Schur indices with class S line operators from networks and further skein relations

We compute the Schur indices in the presence of some line operators based on our con- jectural formula introduced in [1]. In particular, we focus on the rank 1 superconformal field theories with the enhanced global symmetry and the free hypermultiplets with the elementary pants networks defined on the three punctured sphere in the class S context. From the observations on the concrete computations, we propose new kinds of the class S skein relations in the sense that they include the generic puncture non-trivially. We also give a general formula to unify all the relations we have exhibited.

==> figure/A4/digon211.tikz <==
\tikzsetnextfilename{-figure-A4-digon211}
\begin{tikzpicture}
\punctureindigonPP{$2$}{$1$}{$1$}{above}{$Y$}{0.6}{0.08}{1.2}
\end{tikzpicture}


==> figure/A4/line2passleft.tikz <==
\tikzsetnextfilename{-figure-A4-line2passleft}
\begin{tikzpicture}
\linenearpuncture{$2$}{right}{$Y$}{1.32}{-0.45}{0.08}
\end{tikzpicture}


==> figure/A4/line2passright.tikz <==
\tikzsetnextfilename{-figure-A4-line2passright}
\begin{tikzpicture}
\linenearpuncture{$2$}{left}{$Y$}{1.32}{0.45}{0.08}
\end{tikzpicture}

